Non-steady state heat conduction in composite walls

The problem of heat conduction in one-dimensional piecewise homogeneous composite materials is examined by providing an explicit solution of the one-dimensional heat equation in each domain. The location of the interfaces is known, but neither temperature nor heat flux are prescribed there. Instead, the physical assumptions of their continuity at the interfaces are the only conditions imposed. The problem of two semi-infinite domains and that of two finite-sized domains are examined in detail. We indicate also how to extend the solution method to the setting of one finite-sized domain surrounded on both sides by semi-infinite domains, and on that of three finite-sized domains.

==> ArXiv Submission/LHP_RHP.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LHP_RHP.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{485.5319375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53862826)%
    \put(0,0){\includegraphics[width=\unitlength]{LHP_RHP.pdf}}%
    \put(0.97433609,0.02544077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07870174\unitlength}\raggedright $x$\end{minipage}}}%
    \put(0.46691699,0.54528643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07663063\unitlength}\raggedright $t$\end{minipage}}}%
    \put(0.16419434,0.26118978){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18549739\unitlength}\raggedright $D_L$\end{minipage}}}%
    \put(0.58863753,0.26118978){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20540953\unitlength}\raggedright $D_R$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> ArXiv Submission/LHP_UHPclose.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LHP_UHPclose.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{724.289581bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86505929)%
    \put(0,0){\includegraphics[width=\unitlength]{LHP_UHPclose.pdf}}%
    \put(0.3396491,0.69533303){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52692922\unitlength}\raggedright $\mathcal{L}^+_C$\end{minipage}}}%
    \put(0.32223084,0.87552985){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25676403\unitlength}\raggedright $\Im(k)$\end{minipage}}}%
    \put(0.81642727,0.43165771){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23692073\unitlength}\raggedright $\Re(k)$\end{minipage}}}%
    \put(0.23440133,0.56368137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_{\partial D^+}$}}}%
    \put(0.25204294,0.22403176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_{\partial D^-}$}}}%
    \put(0.34848878,0.1439877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.56663043\unitlength}\raggedright $\mathcal{L}^-_C$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> ArXiv Submission/heateqn.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'heateqn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{626.59395188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81450921)%
    \put(0,0){\includegraphics[width=\unitlength]{heateqn.pdf}}%
    \put(0.33074182,0.82662826){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28854412\unitlength}\raggedright $\Im(k)$\end{minipage}}}%
    \put(0.78781614,0.4001958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26811622\unitlength}\raggedright $\Re(k)$\end{minipage}}}%
    \put(0.39330228,0.60575157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19661856\unitlength}\raggedright $D^+$\end{minipage}}}%
    \put(0.34095578,0.22400515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17108368\unitlength}\raggedright $D^-$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> ArXiv Submission/nonzero.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nonzero.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{626.59395188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80940223)%
    \put(0,0){\includegraphics[width=\unitlength]{nonzero.pdf}}%
    \put(0.36904414,0.82152129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28854412\unitlength}\raggedright $\Im(k)$\end{minipage}}}%
    \put(0.78781614,0.41040975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26811622\unitlength}\raggedright $\Re(k)$\end{minipage}}}%
    \put(0.3519593,0.63788855){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30885443\unitlength}\raggedright $D^+_0$\end{minipage}}}%
    \put(0.39394065,0.19612957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2891881\unitlength}\raggedright $D^-_0$\end{minipage}}}%
  \end{picture}%
\endgroup%

